Reverse Reconciliation with Soft Information for Discrete-Modulation CV-QKD at Long Range

We recently introduced a reverse reconciliation scheme with soft information. In this paper, we assess its performance at ultra-low SNR, thus proving that such scheme is a versatile solution to the reverse reconciliation problem.

==> data_gray_0.01_dir_bps2_snr_-18.000_-16.500_51_it50_sim0250_010000_ferr0100.csv <==
SNR,BER,FER
-17.3700000000000009,0.404771113553113515,1.00000000000000000
-17.2199999999999988,0.283545205128205135,1.00000000000000000
-17.0700000000000002,0.0892040586080586062,1.00000000000000000
-16.9200000000000017,0.00937276007326007243,1.00000000000000000
-16.7699999999999995,0.000488148351648351648,0.633699633699633668
-16.6200000000000009,0.0000123984220907297832,0.0986193293885601618


==> data_gray_0.05_dir_bps2_snr_-10.750_-8.750_41_it50_sim0250_005000_ferr0250.csv <==
SNR,BER,FER
-10.2500000000000000,0.300797957875457877,1.00000000000000000
-10.0500000000000007,0.0901925274725274700,1.00000000000000000
-9.849999999999999644,0.00420999100719424493,0.982014388489208633
-9.650000000000000355,0.0000496090909090909093,0.311515151515151522
-9.550000000000000710,0.00000538456632653061204,0.0637755102040816340
-9.500000000000000000,0.00000166484172805096564,0.0234919370893888097


==> data_natural_0.01_uniform_rev-h_bps2_snr_-17.600_-17.200_3_it200_sim200_2000000_ferr100.csv <==
SNR,F_NUM,ERR,BER,FERR,FER
-17.6,672,96225299,7.16E-02,114,1.70E-01
-17.4,28410,88521328,1.56E-03,100,3.52E-03
-17.3,216700,35008387,8.0776E-05,47,2.1689E-04
# -17.2,107630,97120562,4.51E-04,100,9.29E-04


==> data_natural_0.05_dir_bps2_snr_-11.000_-10.500_11_it200_sim0250_005000_ferr0250.csv <==
SNR,BER,FER
-11.0000000000000000,0.110820096590909092,0.609090909090909127
-10.9499999999999992,0.0404074674620390414,0.285249457700650743
-10.9000000000000003,0.0117576863048368951,0.0711473565804274510
-10.8499999999999996,0.00269657622739018091,0.0153051083283641427
-10.8000000000000007,0.000460602265951103159,0.00258397932816537478
-10.7500000000000000,0.000156100675809978155,0.000795070562512422969
-10.6999999999999992,0.0,0.0
-10.6500000000000003,0.0,0.0
-10.5999999999999996,0.0,0.0
-10.5500000000000007,0.0,0.0
-10.5000000000000000,0.0,0.0


==> data_natural_uniform_0.05_rev-h_bps2_snr_-10.500_-9.500_21_it200_sim0250_005000_ferr0050.csv <==
SNR,BER,FER
-10.5000000000000000,0.314141227106227105,0.996336996336996350
-10.4499999999999992,0.246443223443223419,0.978021978021977989
-10.4000000000000003,0.160991227106227097,0.853479853479853445
-10.3499999999999996,0.0691003937728937728,0.556776556776556796
-10.3000000000000007,0.0168557482993197289,0.183673469387755111
-10.2500000000000000,0.00423376404494382047,0.0595505617977528101
-10.1999999999999992,0.000752803105713716882,0.00915787378060919747
-10.1500000000000003,0.0000353399362930519617,0.000796336850487756311
-10.0999999999999996,0.000000293151503085805285,0.000398168425243878155


==> data_natural_uniform_0.05_rev-s_bps2_snr_-11.000_-10.500_11_it200_sim0250_010000_ferr0250.csv <==
SNR,BER,FER
-11.0000000000000000,0.323383812056737607,0.996453900709219908
-10.9499999999999992,0.248683397212543566,0.979094076655052214
-10.9000000000000003,0.179701980830670904,0.891373801916932939
-10.8499999999999996,0.0977511586757990880,0.618721461187214605
-10.8000000000000007,0.0289432407407407381,0.270576131687242815
-10.7500000000000000,0.00637510146225007436,0.0757982691733810748
-10.6999999999999992,0.000837089522480311139,0.0108663144252816278
-10.6500000000000003,0.000172031452497258501,0.00169474628651181341
-10.5999999999999996,0.0000377833715482005794,0.000498454790150533390
-10.5500000000000007,0.000000353653673611803457,0.000498454790150533390
-10.5000000000000000,0.00000564157527417746716,0.000299102691924227315


==> data_new_natural_0.01_dir_bps2_snr_-18.200_-17.800_3_it200_sim200_2000000_ferr100.csv <==
SNR,F_NUM,ERR,BER,FERR,FER
-18.2,1086,91829041,4.23E-02,106,9.76E-02
-18.1,7418,91570722,6.1722E-03,104,1.04E-02
-18,91011,85706596,4.71E-04,100,1.10E-03
-17.9,242915,15559573,3.2027E-05,34,1.3989E-04


==> data_new_natural_0.01_uniform_rev-s_bps2_snr_-18.200_-17.800_3_it200_sim200_2000000_ferr100.csv <==
SNR,F_NUM,ERR,BER,FERR,FER
-18.2,772,94917503,6.15E-02,111,1.44E-01
-18.1,4921,88770137,9.0195E-03,105,2.1337E-02
-18,36149,84782544,1.17E-03,102,2.82E-03
-17.900,438750,62894142,7.1674E-05,100,2.2792E-04
-17.8,64547,1788993,1.39E-05,2,3.10E-05

